End-to-End Natural Language Understanding Pipeline for Bangla Conversational Agents

Chatbots are intelligent software built to be used as a replacement for human interaction. Existing studies typically do not provide enough support for low-resource languages like Bangla. Due to the increasing popularity of social media, we can also see the rise of interactions in Bangla transliteration (mostly in English) among the native Bangla speakers. In this paper, we propose a novel approach to build a Bangla chatbot aimed to be used as a business assistant which can communicate in low-resource languages like Bangla and Bangla Transliteration in English with high confidence consistently. Since annotated data was not available for this purpose, we had to work on the whole machine learning life cycle (data preparation, machine learning modeling, and model deployment) using Rasa Open Source Framework, fastText embeddings, Polyglot embeddings, Flask, and other systems as building blocks. While working with the skewed annotated dataset, we try out different components and pipelines to evaluate which works best and provide possible reasoning behind the observed results. Finally, we present a pipeline for intent classification and entity extraction which achieves reasonable performance (accuracy: 83.02%, precision: 80.82%, recall: 83.02%, F1-score: 80%).

==> pipeline.pdf_tex <==
%% Creator: Inkscape 1.1-rc (52f87abb86, 2021-05-02), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pipeline.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{567.08789063bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84775219)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pipeline.pdf}}%
    \put(0.06147903,0.77633469){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Bangla Questions\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pipeline.pdf}}%
    \put(0.27969917,0.77633469){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Possible Answer Annotat...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pipeline.pdf}}%
    \put(0.54420844,0.77633469){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Data Annotation Verific...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pipeline.pdf}}%
    \put(0.80210497,0.77633469){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Intent, Entity, Story bui...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{pipeline.pdf}}%
    \put(0.50849968,0.53827635){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Rasa Open Source Framework...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{pipeline.pdf}}%
    \put(0.50849968,0.57795274){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pretrained...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{pipeline.pdf}}%
    \put(0.50849968,0.51182542){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}DIET Architecture\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{pipeline.pdf}}%
    \put(0.11438088,0.35311987){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Server Connector\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{pipeline.pdf}}%
    \put(0.76904131,0.22086523){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Flask App Server\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{pipeline.pdf}}%
    \put(0.77521362,0.07538514){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Facebook Page \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{pipeline.pdf}}%
    \put(0.97403599,0.16135065){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Teste...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{pipeline.pdf}}%
    \put(0.97403599,0.01587056){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Custo...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{pipeline.pdf}}%
    \put(0.50849968,0.44569811){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Policies\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{pipeline.pdf}}%
    \put(0.25986098,0.02248329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Chatbot...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{pipeline.pdf}}%
    \put(0.11438088,0.53827635){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Rasa App Server\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{pipeline.pdf}}%
    \put(0.3061501,0.55811454){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Deployment\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{pipeline.pdf}}%
    \put(0.44501746,0.30021801){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Bangla Translitera...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{pipeline.pdf}}%
    \put(0.25986098,0.30021801){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Google Translit...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{pipeline.pdf}}%
    \put(0.25986098,0.16796338){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Bangla Questions\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{pipeline.pdf}}%
    \put(0.56404663,0.15473792){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Queries\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{pipeline.pdf}}%
    \put(0.431792,0.15473792){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Language De...\end{tabular}}}}%
  \end{picture}%
\endgroup%

